Efficient Media Retrieval from Non-Cooperative Queries

Text is ubiquitous in the artificial world and easily attainable when it comes to book title and author names. Using the images from the book cover set from the Stanford Mobile Visual Search dataset and additional book covers and metadata from openlibrary.org, we construct a large scale book cover retrieval dataset, complete with 100K distractor covers and title and author strings for each. Because our query images are poorly conditioned for clean text extraction, we propose a method for extracting a matching noisy and erroneous OCR readings and matching it against clean author and book title strings in a standard document look-up problem setup. Finally, we demonstrate how to use this text-matching as a feature in conjunction with popular retrieval features such as VLAD using a simple learning setup to achieve significant improvements in retrieval accuracy over that of either VLAD or the text alone.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data/distractor_comparison.dat <==
distractors	VLAD			VLAD-stderr		OCR		OCR-stderr	OCR+VLAD		OCR+VLAD-stderr		PR+VLAD	PR+VLAD-stderr		PR+OCR PR+OCR-stderr PR+OCR+VLAD PR+OCR+VLAD-stderr PR+gVLAD PR+gVLAD-stderr
0		0.683168		0			0.638613861	0		0.829207921		0		     0.7523		0      	    0.537128713   	     0		0.846534653	    0	     0.896039604 0
250		0.527207302		0.005809379		0.597772277	0.003712871	0.751856436		0.003254896	     0.597153465 0.003695642	    0.47029703		 0.003643466 0.766707921 0.005090331 0.781559406 0.005189664
500		0.462574257		0.002574257		0.569925743	0.002113645	0.723391089		0.002113645	     0.547648515 0.00566024	    0.444925743		 0.002551427 0.730816832 0.004447991 0.743811881 0.006430882
1000		0.415816337		0.006467371		0.54269802	0.004331683	0.685024752		0.004671927	     0.481435644 0.000714542	    0.420792079		 0.004846262 0.689975248 0.004212165 0.684405941 0.007181062
2000		0.35829198		0.00325484		0.514232673	0.002551427	0.660272277		0.002551427	     0.428217822 0.005978291	    0.386138614		 0.004630764 0.645420792 0.005569307 0.633044554 0.007028352
4000		0.322878545		0.003321043		0.481435644	0.002576319	0.616955446		0.004331683	     0.386138614 0.003031547	    0.367574257		 0.004575304 0.588490099 0.00609459  0.598391089 0.006655225
8000		0.29393349		0.001557064		0.454826733	0.002744252	0.594678218		0.004331683	     0.334158416 0.003643466	    0.337252475		 0.002342784 0.555693069 0.001237624 0.550742574 0.001597765
15000		0.267945545		0.000618812		0.419554455	0.001237624	0.567450495		0.000618812	     0.28960396	 0		    0.321782178		 0	     0.517945545 0.000618812 0.495049505 0
107594		0			0			0.3069		0		0			0		     0		 0		    0.191		 0	     0		 0	     0		 0

==> data/hybrid_ranks.dat <==
retrieved lamb_01 lamb_02 lamb_04 lamb_11 rsvm rsvm-d
  1 0.7945544554455446 0.8316831683168316 0.8391089108910891 0.7945544554455446  0.8391089108910891 0.6014851485148515
  2 0.8539603960396039 0.8737623762376238 0.8787128712871287 0.8415841584158416  0.8762376237623762 0.6361386138613861
  3 0.8960396039603961 0.9133663366336634 0.905940594059406  0.8688118811881188  0.9034653465346535 0.6683168316831684
  4 0.905940594059406  0.9257425742574258 0.9183168316831684 0.900990099009901   0.9183168316831684 0.6831683168316832
  5 0.9133663366336634 0.9306930693069307 0.9282178217821783 0.9158415841584159  0.9282178217821783 0.6905940594059405
  6 0.9158415841584159 0.9331683168316832 0.9381188118811881 0.9232673267326733  0.9331683168316832 0.7029702970297029
  7 0.9331683168316832 0.943069306930693  0.9455445544554455 0.9381188118811881  0.948019801980198  0.7128712871287128
  8 0.9455445544554455 0.948019801980198  0.9554455445544554 0.9455445544554455  0.9554455445544554 0.7153465346534653
  9 0.948019801980198  0.9529702970297029 0.9579207920792079 0.9455445544554455  0.9603960396039604 0.7227722772277227
 10 0.9504950495049505 0.9579207920792079 0.9603960396039604 0.9554455445544554  0.9628712871287128 0.73
 11 0.9504950495049505 0.9579207920792079 0.9603960396039604 0.9579207920792079  0.9653465346534653 0.7326732673267327
 12 0.9579207920792079 0.9628712871287128 0.9702970297029703 0.9678217821782178  0.9727722772277227 0.7425742574257426
 13 0.9603960396039604 0.9628712871287128 0.9727722772277227 0.9678217821782178  0.9727722772277227 0.7425742574257426
 14 0.9653465346534653 0.9653465346534653 0.9752475247524752 0.9777227722772277  0.9752475247524752 0.7524752475247525
 15 0.9678217821782178 0.9678217821782178 0.9752475247524752 0.9777227722772277  0.9752475247524752 0.7648514851485149
 16 0.9678217821782178 0.9702970297029703 0.9801980198019802 0.9777227722772277  0.9752475247524752 0.7722772277227723
 17 0.9702970297029703 0.9777227722772277 0.9801980198019802 0.9777227722772277  0.9826732673267327 0.7747524752475248
 18 0.9702970297029703 0.9777227722772277 0.9851485148514851 0.9777227722772277  0.9851485148514851 0.7747524752475248
 19 0.9702970297029703 0.9777227722772277 0.9851485148514851 0.9801980198019802  0.9851485148514851 0.7747524752475248
 20 0.9702970297029703 0.9777227722772277 0.9851485148514851 0.9826732673267327  0.9851485148514851 0.77
 21 0.9727722772277227 0.9801980198019802 0.9876237623762376 0.9851485148514851  0.9876237623762376 0.7747524752475248
 22 0.9801980198019802 0.9826732673267327 0.9900990099009901 0.9876237623762376  0.9900990099009901 0.7772277227722773
 23 0.9801980198019802 0.9851485148514851 0.9900990099009901 0.9876237623762376  0.9900990099009901 0.7772277227722773
 24 0.9826732673267327 0.9876237623762376 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7772277227722773
 25 0.9826732673267327 0.9876237623762376 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7772277227722773
 26 0.9826732673267327 0.9900990099009901 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7797029702970297
 27 0.9851485148514851 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7797029702970297
 28 0.9851485148514851 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7846534653465347
 29 0.9851485148514851 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7846534653465347
 30 0.9851485148514851 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7846534653465347
 31 0.9851485148514851 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7871287128712872
 32 0.9851485148514851 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7871287128712872
 33 0.9876237623762376 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7871287128712872
 34 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7871287128712872
 35 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7871287128712872
 36 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7896039603960396
 37 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.7945544554455446
 38 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.801980198019802 
 39 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.9925742574257426  0.9925742574257426 0.8044554455445545
 40 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.806930693069307 
 41 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.806930693069307 
 42 0.9900990099009901 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.806930693069307 
 43 0.9925742574257426 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.806930693069307 
 44 0.9925742574257426 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.8094059405940595
 45 0.9925742574257426 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.8094059405940595
 46 0.9925742574257426 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.8094059405940595
 47 0.9925742574257426 0.9925742574257426 0.9925742574257426 0.995049504950495   0.9925742574257426 0.8118811881188119
 48 0.9925742574257426 0.9925742574257426 0.9925742574257426 0.995049504950495   0.995049504950495  0.8118811881188119
 49 0.9925742574257426 0.9925742574257426 0.995049504950495  0.995049504950495   0.995049504950495  0.8118811881188119
 50 0.995049504950495  0.9925742574257426 0.995049504950495  0.995049504950495   0.995049504950495  0.8118811881188119
 51 0.995049504950495  0.9925742574257426 0.995049504950495  0.995049504950495   0.995049504950495  0.8143564356435643
 52 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8168316831683168
 53 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8168316831683168
 54 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8168316831683168
 55 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8168316831683168
 56 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8193069306930693
 57 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8217821782178217
 58 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8242574257425742
 59 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8242574257425742
 60 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8242574257425742
 61 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 62 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 63 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 64 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 65 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 66 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 67 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 68 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8267326732673267
 69 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8292079207920792
 70 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 71 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 72 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 73 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 74 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 75 0.995049504950495  0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 76 0.9975247524752475 0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 77 0.9975247524752475 0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 78 0.9975247524752475 0.995049504950495  0.995049504950495  0.995049504950495   0.995049504950495  0.8316831683168316
 79 0.9975247524752475 0.9975247524752475 0.995049504950495  0.995049504950495   0.995049504950495  0.8341584158415841
 80 0.9975247524752475 0.9975247524752475 0.995049504950495  0.995049504950495   0.995049504950495  0.8341584158415841
 81 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.995049504950495   0.9975247524752475 0.8341584158415841
 82 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.995049504950495   0.9975247524752475 0.8341584158415841
 83 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.995049504950495   0.9975247524752475 0.8366336633663366
 84 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 85 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 86 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 87 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 88 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 89 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 90 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 91 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 92 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 93 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 94 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 95 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8366336633663366
 96 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8391089108910891
 97 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8391089108910891
 98 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8391089108910891
 99 0.9975247524752475 0.9975247524752475 0.9975247524752475 0.9975247524752475  0.9975247524752475 0.8391089108910891
100 1.0                1.0                1.0                1.0                 1.0		    0.8391089108910891
101 1.0		       1.0                1.0                1.0                 1.0                0.8391089108910891                   

















































































































































































































































































































==> data/ocr_ranks.dat <==
retrieved ocr-2	ocr-3 ocr-4 ocr-5 ocr-1 ocr-3-d
  1 0.3069306930693069	0.6485148514851485 0.6212871287128713 0.594059405940594  0.0297029702970297  0.3069306930693069		  
  2 0.4950495049504950	0.6782178217821783 0.6633663366336634 0.6212871287128713 0.0396039603960396  0.3564356435643564		  
  3 0.5544554455445545	0.6881188118811881 0.6806930693069307 0.6386138613861386 0.0618811881188118  0.3787128712871287		  
  4 0.5891089108910891	0.7079207920792079 0.693069306930693  0.6410891089108911 0.0891089108910891  0.3960396039603960		  
  5 0.6039603960396039	0.7252475247524752 0.7004950495049505 0.6460396039603961 0.0891089108910891  0.4108910891089108		  
  6 0.6188118811881188	0.7277227722772277 0.7054455445544554 0.6460396039603961 0.1113861386138613  0.4232673267326732		  
  7 0.6262376237623762	0.7376237623762376 0.7079207920792079 0.6485148514851485 0.1212871287128712  0.4306930693069307		  
  8 0.6336633663366337	0.7400990099009901 0.7079207920792079 0.6485148514851485 0.1410891089108910  0.4356435643564356		  
  9 0.6410891089108911	0.7475247524752475 0.7128712871287128 0.6485148514851485 0.1608910891089109  0.4480198019801980		  
 10 0.6534653465346535	0.7524752475247525 0.7128712871287128 0.6485148514851485 0.1732673267326732  0.4579207920792079		  
 11 0.6608910891089109	0.7599009900990099 0.7128712871287128 0.6485148514851485 0.1955445544554455  0.4628712871287129		  
 12 0.6707920792079208	0.7673267326732673 0.7128712871287128 0.6485148514851485 0.2079207920792079  0.4702970297029702	
 13 0.6831683168316832	0.7722772277227723 0.7153465346534653 0.6485148514851485 0.2252475247524752  0.4752475247524752	
 14 0.6831683168316832	0.7722772277227723 0.7178217821782178 0.6485148514851485 0.2450495049504950  0.4900990099009901	
 15 0.6881188118811881	0.7772277227722773 0.7202970297029703 0.6485148514851485 0.2475247524752475  0.4950495049504950	
 16 0.7004950495049505	0.7772277227722773 0.7202970297029703 0.6485148514851485 0.2599009900990099  0.4975247524752475	
 17 0.7029702970297029	0.7797029702970297 0.7202970297029703 0.6485148514851485 0.2698019801980198  0.5               	
 18 0.7103960396039604	0.7821782178217822 0.7202970297029703 0.6485148514851485 0.2846534653465346  0.5               	
 19 0.7202970297029703	0.7821782178217822 0.7202970297029703 0.6485148514851485 0.2871287128712871  0.5024752475247525	
 20 0.7227722772277227	0.7821782178217822 0.7202970297029703 0.6485148514851485 0.3094059405940594  0.5024752475247525	
 21 0.7277227722772277	0.7821782178217822 0.7202970297029703 0.6485148514851485 0.3267326732673267  0.5024752475247525	
 22 0.7326732673267327	0.7821782178217822 0.7202970297029703 0.6485148514851485 0.3415841584158416  0.5099009900990099	
 23 0.7351485148514851	0.7821782178217822 0.7202970297029703 0.6485148514851485 0.3514851485148514  0.5148514851485149	
 24 0.7425742574257426	0.7896039603960396 0.7202970297029703 0.6485148514851485 0.3613861386138614  0.5173267326732673	
 25 0.745049504950495 	0.7896039603960396 0.7202970297029703 0.6485148514851485 0.3762376237623762  0.5173267326732673	
 26 0.7475247524752475	0.7896039603960396 0.7202970297029703 0.6485148514851485 0.3811881188118812  0.5198019801980198	
 27 0.7574257425742574	0.7896039603960396 0.7202970297029703 0.6485148514851485 0.3886138613861386  0.5222772277227723	
 28 0.7599009900990099	0.7920792079207921 0.7202970297029703 0.6485148514851485 0.4034653465346535  0.5247524752475248	
 29 0.7648514851485149	0.7945544554455446 0.7202970297029703 0.6485148514851485 0.4183168316831683  0.5247524752475248	
 30 0.7673267326732673	0.7995049504950495 0.7202970297029703 0.6485148514851485 0.4356435643564356  0.5247524752475248	
 31 0.7698019801980198	0.7995049504950495 0.7202970297029703 0.6485148514851485 0.4554455445544554  0.5247524752475248	
 32 0.7698019801980198	0.7995049504950495 0.7202970297029703 0.6485148514851485 0.4653465346534653  0.5247524752475248	
 33 0.7698019801980198	0.801980198019802  0.7202970297029703 0.6485148514851485 0.4653465346534653  0.5272277227722773	
 34 0.7747524752475248	0.8044554455445545 0.7202970297029703 0.6485148514851485 0.4727722772277227  0.5297029702970297	
 35 0.7772277227722773	0.8044554455445545 0.7202970297029703 0.6485148514851485 0.4900990099009901  0.5321782178217822	
 36 0.7797029702970297	0.806930693069307  0.7202970297029703 0.6485148514851485 0.4975247524752475  0.5346534653465347	
 37 0.7821782178217822	0.806930693069307  0.7202970297029703 0.6485148514851485 0.504950495049505   0.5346534653465347	
 38 0.7846534653465347	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5099009900990099  0.5371287128712872	
 39 0.7920792079207921	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5247524752475248  0.5371287128712872	
 40 0.7995049504950495	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5371287128712872  0.5371287128712872	
 41 0.7995049504950495	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5396039603960396  0.5371287128712872	
 42 0.806930693069307 	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5470297029702971  0.5371287128712872	
 43 0.8168316831683168	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5544554455445545  0.5371287128712872	
 44 0.8193069306930693	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5618811881188119  0.5396039603960396	
 45 0.8217821782178217	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5668316831683168  0.5396039603960396	
 46 0.8242574257425742	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5767326732673267  0.5420792079207921	
 47 0.8292079207920792	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5767326732673267  0.5420792079207921	
 48 0.8292079207920792	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5792079207920792  0.5445544554455446	
 49 0.8292079207920792	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5816831683168316  0.5445544554455446	
 50 0.8292079207920792	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5841584158415841  0.5445544554455446	
 51 0.8292079207920792	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.5965346534653465  0.5445544554455446	
 52 0.8316831683168316	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6039603960396039  0.5470297029702971	
 53 0.8341584158415841	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6188118811881188  0.5470297029702971	
 54 0.8366336633663366	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6311881188118812  0.5470297029702971	
 55 0.8366336633663366	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6336633663366337  0.5470297029702971	
 56 0.8415841584158416	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6336633663366337  0.5495049504950495	
 57 0.8415841584158416	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6460396039603961  0.5495049504950495	
 58 0.8415841584158416	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.655940594059406   0.551980198019802 	
 59 0.844059405940594 	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6608910891089109  0.551980198019802 	
 60 0.8465346534653465	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6658415841584159  0.551980198019802 	
 61 0.8465346534653465	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6707920792079208  0.551980198019802 	
 62 0.8514851485148515	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6757425742574258  0.551980198019802 	
 63 0.8539603960396039	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6782178217821783  0.551980198019802 	
 64 0.8539603960396039	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6831683168316832  0.551980198019802 	
 65 0.8539603960396039	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.6905940594059405  0.551980198019802 	
 66 0.8564356435643564	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7004950495049505  0.5544554455445545	
 67 0.8589108910891089	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7128712871287128  0.5544554455445545	
 68 0.8613861386138614	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7227722772277227  0.556930693069307 	
 69 0.8638613861386139	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7301980198019802  0.556930693069307 	
 70 0.8663366336633663	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.745049504950495   0.556930693069307 	
 71 0.8688118811881188	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7524752475247525  0.556930693069307 	
 72 0.8712871287128713	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7574257425742574  0.556930693069307 	
 73 0.8712871287128713	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7648514851485149  0.556930693069307 	
 74 0.8737623762376238	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7772277227722773  0.556930693069307 	
 75 0.8762376237623762	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.7945544554455446  0.556930693069307 	
 76 0.8762376237623762	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.801980198019802   0.556930693069307 	
 77 0.8762376237623762	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8118811881188119  0.556930693069307 	
 78 0.8762376237623762	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8217821782178217  0.556930693069307 	
 79 0.8811881188118812	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8217821782178217  0.5594059405940595	
 80 0.8861386138613861	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8267326732673267  0.5594059405940595	
 81 0.8886138613861386	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8391089108910891  0.5618811881188119	
 82 0.8910891089108911	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8564356435643564  0.5618811881188119	
 83 0.8935643564356436	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8638613861386139  0.5618811881188119	
 84 0.8935643564356436	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8737623762376238  0.5618811881188119	
 85 0.8960396039603961	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8762376237623762  0.5668316831683168	
 86 0.8960396039603961	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8811881188118812  0.5668316831683168	
 87 0.8985148514851485	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8811881188118812  0.5668316831683168	
 88 0.8985148514851485	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8886138613861386  0.5668316831683168	
 89 0.900990099009901 	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.8935643564356436  0.5668316831683168	
 90 0.900990099009901 	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.900990099009901   0.5668316831683168	
 91 0.9034653465346535	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9084158415841584  0.5668316831683168	
 92 0.9034653465346535	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9133663366336634  0.5668316831683168	
 93 0.9034653465346535	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9158415841584159  0.5693069306930693	
 94 0.9084158415841584	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9207920792079208  0.5693069306930693	
 95 0.9108910891089109	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9257425742574258  0.5693069306930693	
 96 0.9133663366336634	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9257425742574258  0.5693069306930693	
 97 0.9158415841584159	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9356435643564357  0.5742574257425742	
 98 0.9207920792079208	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9504950495049505  0.5742574257425742	
 99 0.9207920792079208	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9653465346534653  0.5742574257425742	
100 0.9207920792079208	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9678217821782178  0.5742574257425742	
101 0.9207920792079208	0.8094059405940595 0.7202970297029703 0.6485148514851485 0.9752475247524752  0.5742574257425742	                       

==> data/rr_rank.dat <==
retrieved rr-5 rr-10 rr-15 rr-101 rr-15-d
  1 0.9034653465346535 0.9306930693069307 0.94  0.9207920792079208  0.67	
  2 0.9133663366336634 0.9381188118811881 0.948019801980198   0.943069306930693   0.68	
  3 0.9207920792079208 0.943069306930693  0.9529702970297029  0.948019801980198   0.6831683168316832	
  4 0.9282178217821783 0.9529702970297029 0.9579207920792079  0.9504950495049505  0.6905940594059405	
  5 0.9282178217821783 0.9554455445544554 0.96  0.9579207920792079  0.69 	
  6 0.9282178217821783 0.9579207920792079 0.9653465346534653  0.9603960396039604  0.6955445544554455	
  7 0.9282178217821783 0.9603960396039604 0.9678217821782178  0.9628712871287128  0.698019801980198 	
  8 0.9282178217821783 0.9628712871287128 0.9727722772277227  0.9628712871287128  0.7004950495049505	
  9 0.9282178217821783 0.9628712871287128 0.98  0.9628712871287128  0.7004950495049505	
 10 0.9282178217821783 0.9628712871287128 0.98  0.9628712871287128  0.7029702970297029	
 11 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9653465346534653  0.7079207920792079	
 12 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9678217821782178  0.7079207920792079	
 13 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9678217821782178  0.7079207920792079	
 14 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9678217821782178  0.7079207920792079	
 15 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9702970297029703  0.7079207920792079	
 16 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9702970297029703  0.7079207920792079	
 17 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9702970297029703  0.7079207920792079	
 18 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9702970297029703  0.7079207920792079	
 19 0.9282178217821783 0.9628712871287128 0.98  0.9727722772277227  0.7079207920792079	
 20 0.9282178217821783 0.9628712871287128 0.98  0.9727722772277227  0.7079207920792079	
 21 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9727722772277227  0.7079207920792079	
 22 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9752475247524752  0.7079207920792079	
 23 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9752475247524752  0.7079207920792079	
 24 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9777227722772277  0.7079207920792079	
 25 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9777227722772277  0.7079207920792079	
 26 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9777227722772277  0.7079207920792079	
 27 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9777227722772277  0.7079207920792079	
 28 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9777227722772277  0.7079207920792079	
 29 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9826732673267327  0.7079207920792079	
 30 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9851485148514851  0.7079207920792079	
 31 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9851485148514851  0.7079207920792079	
 32 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9876237623762376  0.7079207920792079	
 33 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9900990099009901  0.7079207920792079	
 34 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9900990099009901  0.7079207920792079	
 35 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 36 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 37 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 38 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 39 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 40 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 41 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 42 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 43 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 44 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 45 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9925742574257426  0.7079207920792079	
 46 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 47 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 48 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 49 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 50 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 51 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 52 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 53 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 54 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 55 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 56 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 57 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 58 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 59 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 60 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 61 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 62 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 63 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.995049504950495   0.7079207920792079	
 64 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9975247524752475  0.7079207920792079	
 65 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9975247524752475  0.7079207920792079	
 66 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9975247524752475  0.7079207920792079	
 67 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9975247524752475  0.7079207920792079	
 68 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9975247524752475  0.7079207920792079	
 69 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9975247524752475  0.7079207920792079	
 70 0.9282178217821783 0.9628712871287128 0.9752475247524752  0.9975247524752475  0.7079207920792079	
 71 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 72 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 73 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 74 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 75 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 76 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 77 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 78 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 79 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 80 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 81 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 82 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 83 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 84 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 85 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 86 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 87 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 88 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 89 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 90 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 91 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 92 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 93 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 94 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 95 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 96 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 97 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 98 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
 99 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
100 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0                 0.7079207920792079	
101 0.9282178217821783 0.9628712871287128 0.9752475247524752  1.0		  0.7079207920792079		









==> data/vlad_ranks.dat <==
retrieved VLAD VLAD-d
  1    0.6831683168316832  0.1806930693069307
  2    0.7772277227722773  0.2004950495049505
  3    0.8292079207920792  0.2178217821782178
  4    0.849009900990099   0.2425742574257425
  5    0.8663366336633663  0.2599009900990099
  6    0.8836633663366337  0.2772277227722772
  7    0.8960396039603961  0.2871287128712871
  8    0.9084158415841584  0.297029702970297 
  9    0.9183168316831684  0.3094059405940594
 10    0.9257425742574258  0.3094059405940594
 11    0.9282178217821783  0.3094059405940594
 12    0.9331683168316832  0.3118811881188119
 13    0.9381188118811881  0.3118811881188119
 14    0.948019801980198   0.3143564356435643
 15    0.9504950495049505  0.3193069306930693
 16    0.9529702970297029  0.3217821782178218
 17    0.9554455445544554  0.3242574257425742
 18    0.9554455445544554  0.3267326732673267
 19    0.9554455445544554  0.3267326732673267
 20    0.9603960396039604  0.3292079207920792
 21    0.9653465346534653  0.3292079207920792
 22    0.9727722772277227  0.3292079207920792
 23    0.9727722772277227  0.3292079207920792
 24    0.9752475247524752  0.3292079207920792
 25    0.9801980198019802  0.3292079207920792
 26    0.9801980198019802  0.3341584158415842
 27    0.9801980198019802  0.3341584158415842
 28    0.9801980198019802  0.3341584158415842
 29    0.9801980198019802  0.3341584158415842
 30    0.9801980198019802  0.3391089108910891
 31    0.9801980198019802  0.3391089108910891
 32    0.9826732673267327  0.3391089108910891
 33    0.9826732673267327  0.3415841584158416
 34    0.9826732673267327  0.3440594059405940
 35    0.9826732673267327  0.3440594059405940
 36    0.9826732673267327  0.3440594059405940
 37    0.9826732673267327  0.349009900990099 
 38    0.9826732673267327  0.349009900990099 
 39    0.9851485148514851  0.349009900990099 
 40    0.9851485148514851  0.3539603960396039
 41    0.9851485148514851  0.3564356435643564
 42    0.9851485148514851  0.3564356435643564
 43    0.9851485148514851  0.3589108910891089
 44    0.9851485148514851  0.3613861386138614
 45    0.9851485148514851  0.3638613861386138
 46    0.9851485148514851  0.3688118811881188
 47    0.9851485148514851  0.3712871287128713
 48    0.9876237623762376  0.3712871287128713
 49    0.9876237623762376  0.3737623762376237
 50    0.9900990099009901  0.3737623762376237
 51    0.9900990099009901  0.3811881188118812
 52    0.9900990099009901  0.3861386138613861
 53    0.9925742574257426  0.3861386138613861
 54    0.9925742574257426  0.3886138613861386
 55    0.9925742574257426  0.3935643564356436
 56    0.9925742574257426  0.3935643564356436
 57    0.9925742574257426  0.3935643564356436
 58    0.9925742574257426  0.3935643564356436
 59    0.9925742574257426  0.3935643564356436
 60    0.9925742574257426  0.3960396039603960
 61    0.9925742574257426  0.3985148514851485
 62    0.995049504950495   0.3985148514851485
 63    0.995049504950495   0.400990099009901 
 64    0.995049504950495   0.4034653465346535
 65    0.995049504950495   0.4059405940594059
 66    0.995049504950495   0.4084158415841584
 67    0.995049504950495   0.4084158415841584
 68    0.995049504950495   0.4084158415841584
 69    0.995049504950495   0.4084158415841584
 70    0.995049504950495   0.4084158415841584
 71    0.995049504950495   0.4084158415841584
 72    0.995049504950495   0.4108910891089108
 73    0.995049504950495   0.4133663366336633
 74    0.9975247524752475  0.4133663366336633
 75    0.9975247524752475  0.4133663366336633
 76    0.9975247524752475  0.4133663366336633
 77    0.9975247524752475  0.4158415841584158
 78    0.9975247524752475  0.4183168316831683
 79    0.9975247524752475  0.4183168316831683
 80    0.9975247524752475  0.4183168316831683
 81    0.9975247524752475  0.4207920792079208
 82    0.9975247524752475  0.4257425742574257
 83    0.9975247524752475  0.4282178217821782
 84    0.9975247524752475  0.4306930693069307
 85    0.9975247524752475  0.4331683168316831
 86    0.9975247524752475  0.4331683168316831
 87    0.9975247524752475  0.4331683168316831
 88    0.9975247524752475  0.4331683168316831
 89    0.9975247524752475  0.4331683168316831
 90    0.9975247524752475  0.4331683168316831
 91    0.9975247524752475  0.4356435643564356
 92    0.9975247524752475  0.4381188118811881
 93    0.9975247524752475  0.4381188118811881
 94    0.9975247524752475  0.4381188118811881
 95    0.9975247524752475  0.4381188118811881
 96    0.9975247524752475  0.4381188118811881
 97    0.9975247524752475  0.4381188118811881
 98    1.0		   0.4405940594059406
 99    1.0		   0.4455445544554455
100    1.0		   0.4455445544554455
101    1.0		   0.4504950495049505			

